On semi-global invariants for focus-focus singularities

This article gives a classification, up to symplectic equivalence, of singular Lagrangian foliations given by a completely integrable system of a 4-dimensional symplectic manifold, in a full neighbourhood of a singular leaf of focus-focus (=nodal) type.

==> README.txt <==
Here is the file for my article:
"On semi-global invariants for focus-focus singularities"
to be published in TOPOLOGY.

The main LaTeX file to run is 
"focus.tex"

The resulting files are "focus.dvi" and "focus.ps" (postscript)

There is a biliography file "focus.bbl"

There are a macro file and files for figures.


THIS DIRECTORY ALSO USED FOR SENDING TO XXX 30/08/02

